Empirical Analysis of EIP-3675: Miner Dynamics, Transaction Fees, and Transaction Time

The Ethereum Improvement Proposal 3675 (EIP-3675) marks a significant shift, transitioning from a Proof of Work (PoW) to a Proof of Stake (PoS) consensus mechanism. This transition resulted in a staggering 99.95% decrease in energy consumption. However, the transition prompts two critical questions: (1). How does EIP-3675 affect miners' dynamics? and (2). How do users determine priority fees, considering that paying too little may cause delays or non-inclusion, yet paying too much wastes money with little to no benefits? To address the first question, we present a comprehensive empirical study examining EIP-3675's effect on miner dynamics (i.e., miner participation, distribution, and the degree of randomness in miner selection). Our findings reveal that the transition has encouraged broader participation of miners in block append operation, resulting in a larger pool of unique miners ($\approx50\times$ PoW), and the change in miner distribution with the increased number of unique small category miners ($\approx60\times$ PoW). However, there is an unintended consequence: a reduction in the miner selection randomness, which signifies the negative impact of the transition to PoS-Ethereum on network decentralization. Regarding the second question, we employed regression-based machine learning models; the Gradient Boosting Regressor performed best in predicting priority fees, while the K-Neighbours Regressor was worst.

==> data/PoS-Eth.csv <==
x1,y1,label1,x2,y2,label2,x3,y3,label3,x4,y4,label4,x5,y5,label5,x6,y6,label6,x7,y7,label7,x8,y8,label8,x9,y9,label9,x10,y10,label10
15569271,1,0xdaf..,15589931,2,0x690..,15688488,3,0x952..,15537396,4,0x388..,15537401,5,0x467..,15538306,6,0xf2f..,15791208,7,0xfee..,15626279,8,0x473..,15538411,9,0x199..,15538107,10,0xaab..
15569292,1,0xdaf..,15590239,2,0x690..,15697558,3,0x952..,15537404,4,0x388..,15537402,5,0x467..,15538750,6,0xf2f..,15791209,7,0xfee..,15668308,8,0x473..,15539984,9,0x199..,15538900,10,0xaab..
15569293,1,0xdaf..,15590567,2,0x690..,15699163,3,0x952..,15537407,4,0x388..,15537405,5,0x467..,15539061,6,0xf2f..,15791273,7,0xfee..,15668327,8,0x473..,15540039,9,0x199..,15539990,10,0xaab..
15569294,1,0xdaf..,15590807,2,0x690..,15700546,3,0x952..,15537409,4,0x388..,15537414,5,0x467..,15539394,6,0xf2f..,15791351,7,0xfee..,15668361,8,0x473..,15540566,9,0x199..,15541097,10,0xaab..
15569296,1,0xdaf..,15591348,2,0x690..,15704076,3,0x952..,15537412,4,0x388..,15537415,5,0x467..,15539613,6,0xf2f..,15791487,7,0xfee..,15668364,8,0x473..,15540754,9,0x199..,15544357,10,0xaab..
15569298,1,0xdaf..,15591380,2,0x690..,15705372,3,0x952..,15537418,4,0x388..,15537431,5,0x467..,15539666,6,0xf2f..,15791953,7,0xfee..,15668367,8,0x473..,15540776,9,0x199..,15549727,10,0xaab..
15569300,1,0xdaf..,15591413,2,0x690..,15707140,3,0x952..,15537422,4,0x388..,15537432,5,0x467..,15540335,6,0xf2f..,15791975,7,0xfee..,15668404,8,0x473..,15541287,9,0x199..,15553414,10,0xaab..
15569306,1,0xdaf..,15591430,2,0x690..,15707795,3,0x952..,15537423,4,0x388..,15537433,5,0x467..,15540347,6,0xf2f..,15792020,7,0xfee..,15668537,8,0x473..,15541394,9,0x199..,15554146,10,0xaab..
15569317,1,0xdaf..,15591433,2,0x690..,15710764,3,0x952..,15537424,4,0x388..,15537443,5,0x467..,15540378,6,0xf2f..,15792373,7,0xfee..,15668551,8,0x473..,15551106,9,0x199..,15555162,10,0xaab..
15569328,1,0xdaf..,15591495,2,0x690..,15711489,3,0x952..,15537425,4,0x388..,15537446,5,0x467..,15540381,6,0xf2f..,15792381,7,0xfee..,15668552,8,0x473..,15551528,9,0x199..,15556387,10,0xaab..
15569331,1,0xdaf..,15591562,2,0x690..,15712979,3,0x952..,15537427,4,0x388..,15537447,5,0x467..,15540396,6,0xf2f..,15792464,7,0xfee..,15668569,8,0x473..,15551971,9,0x199..,15557047,10,0xaab..
15569337,1,0xdaf..,15591911,2,0x690..,15713651,3,0x952..,15537434,4,0x388..,15537453,5,0x467..,15540552,6,0xf2f..,15792644,7,0xfee..,15668676,8,0x473..,15552025,9,0x199..,15557898,10,0xaab..
15569341,1,0xdaf..,15592694,2,0x690..,15716357,3,0x952..,15537435,4,0x388..,15537477,5,0x467..,15540593,6,0xf2f..,15792687,7,0xfee..,15668891,8,0x473..,15552118,9,0x199..,15559253,10,0xaab..
15569342,1,0xdaf..,15592731,2,0x690..,15718791,3,0x952..,15537440,4,0x388..,15537479,5,0x467..,15540608,6,0xf2f..,15792729,7,0xfee..,15668918,8,0x473..,15552185,9,0x199..,15561447,10,0xaab..
15569344,1,0xdaf..,15592794,2,0x690..,15718951,3,0x952..,15537449,4,0x388..,15537482,5,0x467..,15540731,6,0xf2f..,15792924,7,0xfee..,15668934,8,0x473..,15552349,9,0x199..,15565356,10,0xaab..
15569357,1,0xdaf..,15593208,2,0x690..,15720082,3,0x952..,15537454,4,0x388..,15537497,5,0x467..,15540789,6,0xf2f..,15792928,7,0xfee..,15668959,8,0x473..,15552759,9,0x199..,15571455,10,0xaab..
15569370,1,0xdaf..,15594221,2,0x690..,15720684,3,0x952..,15537455,4,0x388..,15537505,5,0x467..,15540824,6,0xf2f..,15793006,7,0xfee..,15668997,8,0x473..,15552870,9,0x199..,15572486,10,0xaab..
15569384,1,0xdaf..,15594272,2,0x690..,15721135,3,0x952..,15537456,4,0x388..,15537510,5,0x467..,15540829,6,0xf2f..,15793090,7,0xfee..,15669006,8,0x473..,15553098,9,0x199..,15576739,10,0xaab..
15569387,1,0xdaf..,15594416,2,0x690..,15721767,3,0x952..,15537460,4,0x388..,15537513,5,0x467..,15540855,6,0xf2f..,15793233,7,0xfee..,15669033,8,0x473..,15553963,9,0x199..,15578215,10,0xaab..
15569397,1,0xdaf..,15594749,2,0x690..,15722392,3,0x952..,15537461,4,0x388..,15537519,5,0x467..,15540864,6,0xf2f..,15793399,7,0xfee..,15669269,8,0x473..,15554173,9,0x199..,15581382,10,0xaab..
15569419,1,0xdaf..,15594806,2,0x690..,15722634,3,0x952..,15537463,4,0x388..,15537521,5,0x467..,15540902,6,0xf2f..,15793402,7,0xfee..,15669300,8,0x473..,15554245,9,0x199..,15581660,10,0xaab..
15569420,1,0xdaf..,15595108,2,0x690..,15723026,3,0x952..,15537468,4,0x388..,15537533,5,0x467..,15540925,6,0xf2f..,15793491,7,0xfee..,15669310,8,0x473..,15554505,9,0x199..,15581944,10,0xaab..
15569427,1,0xdaf..,15596549,2,0x690..,15723366,3,0x952..,15537471,4,0x388..,15537534,5,0x467..,15541048,6,0xf2f..,15793505,7,0xfee..,15669313,8,0x473..,15554977,9,0x199..,15582099,10,0xaab..
15569433,1,0xdaf..,15596556,2,0x690..,15726580,3,0x952..,15537473,4,0x388..,15537549,5,0x467..,15541075,6,0xf2f..,15793520,7,0xfee..,15669324,8,0x473..,15555167,9,0x199..,15582748,10,0xaab..
15569438,1,0xdaf..,15597408,2,0x690..,15727729,3,0x952..,15537474,4,0x388..,15537553,5,0x467..,15541089,6,0xf2f..,15793630,7,0xfee..,15669341,8,0x473..,15555187,9,0x199..,15583099,10,0xaab..
15569439,1,0xdaf..,15597638,2,0x690..,15728300,3,0x952..,15537485,4,0x388..,15537554,5,0x467..,15541107,6,0xf2f..,15793841,7,0xfee..,15669344,8,0x473..,15555222,9,0x199..,15583862,10,0xaab..
15569443,1,0xdaf..,15598192,2,0x690..,15728697,3,0x952..,15537490,4,0x388..,15537573,5,0x467..,15541136,6,0xf2f..,15794122,7,0xfee..,15669347,8,0x473..,15555412,9,0x199..,15583866,10,0xaab..
15569449,1,0xdaf..,15598655,2,0x690..,15729177,3,0x952..,15537492,4,0x388..,15537575,5,0x467..,15541231,6,0xf2f..,15794159,7,0xfee..,15669348,8,0x473..,15555521,9,0x199..,15584810,10,0xaab..
15569455,1,0xdaf..,15598737,2,0x690..,15730012,3,0x952..,15537495,4,0x388..,15537577,5,0x467..,15541348,6,0xf2f..,15794194,7,0xfee..,15669350,8,0x473..,15555582,9,0x199..,15585120,10,0xaab..
15569456,1,0xdaf..,15599595,2,0x690..,15730597,3,0x952..,15537503,4,0x388..,15537580,5,0x467..,15541354,6,0xf2f..,15794265,7,0xfee..,15669357,8,0x473..,15555869,9,0x199..,15585411,10,0xaab..
15569474,1,0xdaf..,15599926,2,0x690..,15730984,3,0x952..,15537504,4,0x388..,15537584,5,0x467..,15541375,6,0xf2f..,15794279,7,0xfee..,15669358,8,0x473..,15556327,9,0x199..,15585457,10,0xaab..
15569491,1,0xdaf..,15599994,2,0x690..,15731933,3,0x952..,15537507,4,0x388..,15537585,5,0x467..,15541471,6,0xf2f..,15794387,7,0xfee..,15669417,8,0x473..,15556579,9,0x199..,15585956,10,0xaab..
15569493,1,0xdaf..,15600105,2,0x690..,15732042,3,0x952..,15537509,4,0x388..,15537592,5,0x467..,15541507,6,0xf2f..,15794845,7,0xfee..,15669448,8,0x473..,15557084,9,0x199..,15586663,10,0xaab..
15569503,1,0xdaf..,15600123,2,0x690..,15734447,3,0x952..,15537512,4,0x388..,15537595,5,0x467..,15541524,6,0xf2f..,15794946,7,0xfee..,15669469,8,0x473..,15557093,9,0x199..,15590666,10,0xaab..
15569504,1,0xdaf..,15600125,2,0x690..,15734891,3,0x952..,15537514,4,0x388..,15537605,5,0x467..,15541527,6,0xf2f..,15795064,7,0xfee..,15669474,8,0x473..,15557218,9,0x199..,15591396,10,0xaab..
15569513,1,0xdaf..,15600542,2,0x690..,15735059,3,0x952..,15537517,4,0x388..,15537611,5,0x467..,15541588,6,0xf2f..,15795378,7,0xfee..,15669484,8,0x473..,15557278,9,0x199..,15592260,10,0xaab..
15569515,1,0xdaf..,15600566,2,0x690..,15736159,3,0x952..,15537520,4,0x388..,15537612,5,0x467..,15541595,6,0xf2f..,15795716,7,0xfee..,15669583,8,0x473..,15557304,9,0x199..,15592737,10,0xaab..
15569517,1,0xdaf..,15600573,2,0x690..,15736812,3,0x952..,15537524,4,0x388..,15537621,5,0x467..,15541610,6,0xf2f..,15795803,7,0xfee..,15669602,8,0x473..,15557624,9,0x199..,15598407,10,0xaab..
15569519,1,0xdaf..,15600676,2,0x690..,15737001,3,0x952..,15537525,4,0x388..,15537625,5,0x467..,15541707,6,0xf2f..,15795850,7,0xfee..,15669610,8,0x473..,15557741,9,0x199..,15598511,10,0xaab..
15569523,1,0xdaf..,15600757,2,0x690..,15738489,3,0x952..,15537529,4,0x388..,15537629,5,0x467..,15541838,6,0xf2f..,15795932,7,0xfee..,15669618,8,0x473..,15557833,9,0x199..,15598920,10,0xaab..
15569524,1,0xdaf..,15600783,2,0x690..,15738608,3,0x952..,15537531,4,0x388..,15537630,5,0x467..,15542025,6,0xf2f..,15795977,7,0xfee..,15675675,8,0x473..,15557972,9,0x199..,15600761,10,0xaab..
15569526,1,0xdaf..,15600785,2,0x690..,15738611,3,0x952..,15537535,4,0x388..,15537635,5,0x467..,15542043,6,0xf2f..,15795992,7,0xfee..,15675755,8,0x473..,15558029,9,0x199..,15603039,10,0xaab..
15569530,1,0xdaf..,15600909,2,0x690..,15738782,3,0x952..,15537539,4,0x388..,15537639,5,0x467..,15542076,6,0xf2f..,15796021,7,0xfee..,15675764,8,0x473..,15558054,9,0x199..,15605709,10,0xaab..
15569532,1,0xdaf..,15600962,2,0x690..,15739087,3,0x952..,15537542,4,0x388..,15537641,5,0x467..,15542084,6,0xf2f..,15796171,7,0xfee..,15675801,8,0x473..,15558109,9,0x199..,15606762,10,0xaab..
15569533,1,0xdaf..,15601078,2,0x690..,15739158,3,0x952..,15537546,4,0x388..,15537655,5,0x467..,15542138,6,0xf2f..,15796198,7,0xfee..,15675873,8,0x473..,15558213,9,0x199..,15607950,10,0xaab..
15569541,1,0xdaf..,15601222,2,0x690..,15739173,3,0x952..,15537555,4,0x388..,15537656,5,0x467..,15542289,6,0xf2f..,15796206,7,0xfee..,15676393,8,0x473..,15558233,9,0x199..,15608165,10,0xaab..
15569545,1,0xdaf..,15601789,2,0x690..,15739215,3,0x952..,15537556,4,0x388..,15537659,5,0x467..,15542297,6,0xf2f..,15796254,7,0xfee..,15676838,8,0x473..,15558289,9,0x199..,15608715,10,0xaab..
15569550,1,0xdaf..,15601880,2,0x690..,15739422,3,0x952..,15537562,4,0x388..,15537662,5,0x467..,15542331,6,0xf2f..,15796312,7,0xfee..,15676899,8,0x473..,15558353,9,0x199..,15608994,10,0xaab..
15569554,1,0xdaf..,15602153,2,0x690..,15739464,3,0x952..,15537572,4,0x388..,15537668,5,0x467..,15542468,6,0xf2f..,15796318,7,0xfee..,15676933,8,0x473..,15558369,9,0x199..,15611200,10,0xaab..
15569565,1,0xdaf..,15602439,2,0x690..,15739880,3,0x952..,15537576,4,0x388..,15537675,5,0x467..,15542502,6,0xf2f..,15796358,7,0xfee..,15676966,8,0x473..,15558467,9,0x199..,15613847,10,0xaab..


==> data/PoW-Eth.csv <==
x1,y1,label1,x2,y2,label2,x3,y3,label3,x4,y4,label4,x5,y5,label5,x6,y6,label6,x7,y7,label7,x8,y8,label8,x9,y9,label9,x10,y10,label10
15537215,1,0xea6..,15537108,2,0x829..,15536876,3,0x1ad..,15536757,4,0x001..,15536532,5,0x7f1..,15536149,6,0x2da..,15535723,7,0x52b..,15534914,8,0xc73..,15535240,9,0x646..,15535417,10,0x3ec..
15537223,1,0xea6..,15537109,2,0x829..,15536885,3,0x1ad..,15536785,4,0x001..,15536534,5,0x7f1..,15536165,6,0x2da..,15535735,7,0x52b..,15534980,8,0xc73..,15535247,9,0x646..,15535464,10,0x3ec..
15537225,1,0xea6..,15537117,2,0x829..,15536901,3,0x1ad..,15536810,4,0x001..,15536544,5,0x7f1..,15536178,6,0x2da..,15535736,7,0x52b..,15535055,8,0xc73..,15535289,9,0x646..,15535603,10,0x3ec..
15537232,1,0xea6..,15537120,2,0x829..,15536910,3,0x1ad..,15536827,4,0x001..,15536558,5,0x7f1..,15536187,6,0x2da..,15535741,7,0x52b..,15535077,8,0xc73..,15535342,9,0x646..,15535763,10,0x3ec..
15537234,1,0xea6..,15537125,2,0x829..,15536911,3,0x1ad..,15536855,4,0x001..,15536562,5,0x7f1..,15536197,6,0x2da..,15535760,7,0x52b..,15535161,8,0xc73..,15535346,9,0x646..,15535791,10,0x3ec..
15537238,1,0xea6..,15537129,2,0x829..,15536920,3,0x1ad..,15536856,4,0x001..,15536564,5,0x7f1..,15536254,6,0x2da..,15535823,7,0x52b..,15535164,8,0xc73..,15535413,9,0x646..,15535802,10,0x3ec..
15537244,1,0xea6..,15537130,2,0x829..,15536930,3,0x1ad..,15536865,4,0x001..,15536576,5,0x7f1..,15536262,6,0x2da..,15535834,7,0x52b..,15535177,8,0xc73..,15535443,9,0x646..,15535815,10,0x3ec..
15537245,1,0xea6..,15537136,2,0x829..,15536962,3,0x1ad..,15536877,4,0x001..,15536590,5,0x7f1..,15536274,6,0x2da..,15535853,7,0x52b..,15535192,8,0xc73..,15535524,9,0x646..,15535848,10,0x3ec..
15537246,1,0xea6..,15537138,2,0x829..,15536978,3,0x1ad..,15536900,4,0x001..,15536592,5,0x7f1..,15536322,6,0x2da..,15535858,7,0x52b..,15535227,8,0xc73..,15535529,9,0x646..,15535879,10,0x3ec..
15537249,1,0xea6..,15537147,2,0x829..,15536979,3,0x1ad..,15536915,4,0x001..,15536601,5,0x7f1..,15536327,6,0x2da..,15535868,7,0x52b..,15535297,8,0xc73..,15535586,9,0x646..,15535892,10,0x3ec..
15537252,1,0xea6..,15537151,2,0x829..,15536990,3,0x1ad..,15536928,4,0x001..,15536616,5,0x7f1..,15536332,6,0x2da..,15535900,7,0x52b..,15535349,8,0xc73..,15535640,9,0x646..,15535904,10,0x3ec..
15537259,1,0xea6..,15537154,2,0x829..,15536998,3,0x1ad..,15536932,4,0x001..,15536647,5,0x7f1..,15536385,6,0x2da..,15535934,7,0x52b..,15535511,8,0xc73..,15535679,9,0x646..,15535910,10,0x3ec..
15537260,1,0xea6..,15537160,2,0x829..,15537016,3,0x1ad..,15536947,4,0x001..,15536666,5,0x7f1..,15536404,6,0x2da..,15535947,7,0x52b..,15535574,8,0xc73..,15535769,9,0x646..,15535991,10,0x3ec..
15537261,1,0xea6..,15537166,2,0x829..,15537020,3,0x1ad..,15536971,4,0x001..,15536722,5,0x7f1..,15536425,6,0x2da..,15535949,7,0x52b..,15535581,8,0xc73..,15535866,9,0x646..,15536065,10,0x3ec..
15537265,1,0xea6..,15537171,2,0x829..,15537023,3,0x1ad..,15536976,4,0x001..,15536729,5,0x7f1..,15536443,6,0x2da..,15535960,7,0x52b..,15535632,8,0xc73..,15536017,9,0x646..,15536077,10,0x3ec..
15537268,1,0xea6..,15537173,2,0x829..,15537031,3,0x1ad..,15536980,4,0x001..,15536747,5,0x7f1..,15536462,6,0x2da..,15535973,7,0x52b..,15535641,8,0xc73..,15536044,9,0x646..,15536110,10,0x3ec..
15537269,1,0xea6..,15537176,2,0x829..,15537039,3,0x1ad..,15536997,4,0x001..,15536767,5,0x7f1..,15536491,6,0x2da..,15535974,7,0x52b..,15535667,8,0xc73..,15536069,9,0x646..,15536129,10,0x3ec..
15537272,1,0xea6..,15537190,2,0x829..,15537042,3,0x1ad..,15537038,4,0x001..,15536773,5,0x7f1..,15536565,6,0x2da..,15536002,7,0x52b..,15535690,8,0xc73..,15536072,9,0x646..,15536158,10,0x3ec..
15537276,1,0xea6..,15537191,2,0x829..,15537067,3,0x1ad..,15537049,4,0x001..,15536797,5,0x7f1..,15536577,6,0x2da..,15536015,7,0x52b..,15535719,8,0xc73..,15536083,9,0x646..,15536215,10,0x3ec..
15537277,1,0xea6..,15537193,2,0x829..,15537074,3,0x1ad..,15537064,4,0x001..,15536800,5,0x7f1..,15536649,6,0x2da..,15536024,7,0x52b..,15535845,8,0xc73..,15536090,9,0x646..,15536225,10,0x3ec..
15537282,1,0xea6..,15537198,2,0x829..,15537078,3,0x1ad..,15537077,4,0x001..,15536840,5,0x7f1..,15536667,6,0x2da..,15536039,7,0x52b..,15535939,8,0xc73..,15536223,9,0x646..,15536284,10,0x3ec..
15537290,1,0xea6..,15537222,2,0x829..,15537094,3,0x1ad..,15537096,4,0x001..,15536851,5,0x7f1..,15536678,6,0x2da..,15536057,7,0x52b..,15536028,8,0xc73..,15536266,9,0x646..,15536297,10,0x3ec..
15537292,1,0xea6..,15537228,2,0x829..,15537105,3,0x1ad..,15537104,4,0x001..,15536862,5,0x7f1..,15536697,6,0x2da..,15536058,7,0x52b..,15536038,8,0xc73..,15536309,9,0x646..,15536324,10,0x3ec..
15537294,1,0xea6..,15537229,2,0x829..,15537111,3,0x1ad..,15537116,4,0x001..,15536879,5,0x7f1..,15536715,6,0x2da..,15536145,7,0x52b..,15536045,8,0xc73..,15536315,9,0x646..,15536335,10,0x3ec..
15537296,1,0xea6..,15537233,2,0x829..,15537127,3,0x1ad..,15537139,4,0x001..,15536888,5,0x7f1..,15536750,6,0x2da..,15536174,7,0x52b..,15536087,8,0xc73..,15536343,9,0x646..,15536346,10,0x3ec..
15537297,1,0xea6..,15537236,2,0x829..,15537131,3,0x1ad..,15537148,4,0x001..,15536909,5,0x7f1..,15536764,6,0x2da..,15536230,7,0x52b..,15536093,8,0xc73..,15536377,9,0x646..,15536349,10,0x3ec..
15537300,1,0xea6..,15537237,2,0x829..,15537143,3,0x1ad..,15537150,4,0x001..,15536972,5,0x7f1..,15536772,6,0x2da..,15536245,7,0x52b..,15536139,8,0xc73..,15536380,9,0x646..,15536376,10,0x3ec..
15537301,1,0xea6..,15537242,2,0x829..,15537177,3,0x1ad..,15537159,4,0x001..,15536977,5,0x7f1..,15536777,6,0x2da..,15536314,7,0x52b..,15536143,8,0xc73..,15536391,9,0x646..,15536398,10,0x3ec..
15537305,1,0xea6..,15537243,2,0x829..,15537180,3,0x1ad..,15537162,4,0x001..,15536982,5,0x7f1..,15536794,6,0x2da..,15536415,7,0x52b..,15536144,8,0xc73..,15536407,9,0x646..,15536559,10,0x3ec..
15537311,1,0xea6..,15537254,2,0x829..,15537192,3,0x1ad..,15537178,4,0x001..,15536985,5,0x7f1..,15536798,6,0x2da..,15536484,7,0x52b..,15536166,8,0xc73..,15536426,9,0x646..,15536610,10,0x3ec..
15537313,1,0xea6..,15537263,2,0x829..,15537201,3,0x1ad..,15537182,4,0x001..,15537000,5,0x7f1..,15536818,6,0x2da..,15536496,7,0x52b..,15536192,8,0xc73..,15536427,9,0x646..,15536634,10,0x3ec..
15537314,1,0xea6..,15537267,2,0x829..,15537202,3,0x1ad..,15537185,4,0x001..,15537003,5,0x7f1..,15536829,6,0x2da..,15536579,7,0x52b..,15536232,8,0xc73..,15536471,9,0x646..,15536669,10,0x3ec..
15537319,1,0xea6..,15537274,2,0x829..,15537203,3,0x1ad..,15537189,4,0x001..,15537007,5,0x7f1..,15536846,6,0x2da..,15536661,7,0x52b..,15536246,8,0xc73..,15536522,9,0x646..,15536730,10,0x3ec..
15537321,1,0xea6..,15537275,2,0x829..,15537221,3,0x1ad..,15537216,4,0x001..,15537058,5,0x7f1..,15536945,6,0x2da..,15536662,7,0x52b..,15536317,8,0xc73..,15536548,9,0x646..,15536741,10,0x3ec..
15537325,1,0xea6..,15537284,2,0x829..,15537235,3,0x1ad..,15537218,4,0x001..,15537060,5,0x7f1..,15537041,6,0x2da..,15536687,7,0x52b..,15536373,8,0xc73..,15536654,9,0x646..,15536768,10,0x3ec..
15537329,1,0xea6..,15537289,2,0x829..,15537253,3,0x1ad..,15537231,4,0x001..,15537066,5,0x7f1..,15537057,6,0x2da..,15536709,7,0x52b..,15536388,8,0xc73..,15536690,9,0x646..,15536781,10,0x3ec..
15537331,1,0xea6..,15537303,2,0x829..,15537264,3,0x1ad..,15537248,4,0x001..,15537085,5,0x7f1..,15537091,6,0x2da..,15536763,7,0x52b..,15536437,8,0xc73..,15536706,9,0x646..,15536805,10,0x3ec..
15537332,1,0xea6..,15537309,2,0x829..,15537270,3,0x1ad..,15537250,4,0x001..,15537086,5,0x7f1..,15537100,6,0x2da..,15536848,7,0x52b..,15536480,8,0xc73..,15536713,9,0x646..,15536835,10,0x3ec..
15537336,1,0xea6..,15537323,2,0x829..,15537285,3,0x1ad..,15537251,4,0x001..,15537187,5,0x7f1..,15537112,6,0x2da..,15536853,7,0x52b..,15536585,8,0xc73..,15536861,9,0x646..,15536836,10,0x3ec..
15537340,1,0xea6..,15537324,2,0x829..,15537287,3,0x1ad..,15537266,4,0x001..,15537214,5,0x7f1..,15537124,6,0x2da..,15536858,7,0x52b..,15536588,8,0xc73..,15536882,9,0x646..,15536975,10,0x3ec..
15537352,1,0xea6..,15537326,2,0x829..,15537291,3,0x1ad..,15537271,4,0x001..,15537226,5,0x7f1..,15537126,6,0x2da..,15536863,7,0x52b..,15536589,8,0xc73..,15537032,9,0x646..,15537001,10,0x3ec..
15537355,1,0xea6..,15537328,2,0x829..,15537298,3,0x1ad..,15537273,4,0x001..,15537256,5,0x7f1..,15537194,6,0x2da..,15536905,7,0x52b..,15536679,8,0xc73..,15537040,9,0x646..,15537053,10,0x3ec..
15537360,1,0xea6..,15537341,2,0x829..,15537335,3,0x1ad..,15537279,4,0x001..,15537280,5,0x7f1..,15537227,6,0x2da..,15537011,7,0x52b..,15536968,8,0xc73..,15537045,9,0x646..,15537054,10,0x3ec..
15537361,1,0xea6..,15537344,2,0x829..,15537339,3,0x1ad..,15537304,4,0x001..,15537281,5,0x7f1..,15537283,6,0x2da..,15537021,7,0x52b..,15536984,8,0xc73..,15537071,9,0x646..,15537110,10,0x3ec..
15537374,1,0xea6..,15537350,2,0x829..,15537371,3,0x1ad..,15537307,4,0x001..,15537308,5,0x7f1..,15537299,6,0x2da..,15537044,7,0x52b..,15537106,8,0xc73..,15537082,9,0x646..,15537134,10,0x3ec..
15537378,1,0xea6..,15537351,2,0x829..,15537372,3,0x1ad..,15537343,4,0x001..,15537318,5,0x7f1..,15537306,6,0x2da..,15537195,7,0x52b..,15537230,8,0xc73..,15537093,9,0x646..,15537144,10,0x3ec..
15537384,1,0xea6..,15537382,2,0x829..,15537373,3,0x1ad..,15537346,4,0x001..,15537320,5,0x7f1..,15537327,6,0x2da..,15537257,7,0x52b..,15537293,8,0xc73..,15537156,9,0x646..,15537241,10,0x3ec..
15537388,1,0xea6..,15537390,2,0x829..,15537376,3,0x1ad..,15537347,4,0x001..,15537330,5,0x7f1..,15537345,6,0x2da..,15537334,7,0x52b..,15537295,8,0xc73..,15537167,9,0x646..,15537288,10,0x3ec..
15537389,1,0xea6..,15537391,2,0x829..,15537385,3,0x1ad..,15537348,4,0x001..,15537354,5,0x7f1..,15537358,6,0x2da..,15537363,7,0x52b..,15537312,8,0xc73..,15537220,9,0x646..,15537310,10,0x3ec..
15537392,1,0xea6..,15537393,2,0x829..,15537386,3,0x1ad..,15537356,4,0x001..,15537357,5,0x7f1..,15537375,6,0x2da..,15537366,7,0x52b..,15537379,8,0xc73..,15537239,9,0x646..,15537322,10,0x3ec..


==> data/base.csv <==
index,actual,mlBest,mlWorst,estimated
1,0.228235875,0.228454667,0.327168925,1.295994141
2,0.24926806,0.247997045,0.285617713,1.290590482
3,1.068666616,1.06994986,1.089996212,1.2418114
4,2.281207993,2.285626678,3.058006333,1.272598307
5,2.431594969,2.429535838,2.447092027,104.7397931
6,4.747909157,4.7225688,3.05298966,104.4967304
7,2.191486646,2.195350271,2.632389396,104.220055
8,0.587071227,0.586758115,0.627878788,104.0345025
9,0.888451439,0.888251994,1.224949164,103.8136998
10,1.839674565,1.826262,2.062724444,103.5302567
11,5.034457723,5.044001216,4.830236787,103.3298144
12,0.258122053,0.257733711,0.280827174,103.146036
13,1.720909573,1.711515734,1.805778352,102.9479184
14,0.57007162,0.568421842,0.603943687,102.9088249
15,0.686931709,0.686419028,0.672711473,102.603265
16,0.675922793,0.672204537,0.494738505,102.3967721
17,0.312774348,0.312566394,0.267037056,102.1302618
18,0.672172522,0.671136739,0.60826238,101.9741655
19,0.269740582,0.249939291,0.253327995,101.8025049
20,0.260380438,0.260193927,0.270600458,101.6075178
21,0.254808253,0.255164514,0.364986899,101.3853375
22,4.856553785,4.856452256,5.475291247,101.2634886
23,0.905923433,0.900604785,1.07635097,101.1528357
24,0.234094943,0.23367205,0.279873217,100.9509926
25,0.229727843,0.229650167,0.264085159,100.8248264
26,1.283023696,1.279754956,1.68319241,100.5725743
27,2.591162412,2.581224233,3.36024851,100.4445425
28,0.2782234,0.277412623,0.27026181,100.595785
29,0.688749469,0.68622715,0.527105979,100.5736222
30,3.067406557,3.061411789,2.654566112,100.6037045
31,4.273041083,4.28084776,3.244715217,100.5568068
32,1.124027227,1.042526318,0.891078764,100.5448203
33,0.676497471,0.611825079,0.597085463,100.5844686
34,1.021139999,0.9097297,0.609086621,100.6389816
35,4.189503286,3.807636953,3.014226938,100.7113466
36,1.127663336,1.039605528,0.855988658,100.8085193
37,1.377280676,1.324459191,1.190531229,100.9019919
38,1.802946268,1.800288173,1.53631767,100.9901934
39,2.97480516,2.956818049,3.092186303,101.0816899
40,0.274455861,0.274572995,0.259323454,101.104341
41,0.695088324,0.69548978,0.658093826,101.0761097
42,0.316232613,0.313522108,0.302050695,100.9714738
43,0.81788414,0.802213468,0.742902256,100.9906051
44,5.46358513,5.463434044,4.88794757,101.0538002
45,1.39273927,1.381832424,1.32325079,101.2331909
46,2.993702665,2.996874669,3.103570563,101.4429141
47,0.692460205,0.691714776,0.665397917,101.4957431
48,0.684713357,0.68414432,0.686438897,101.4362491
49,0.594429747,0.594926164,0.598060404,101.4594822
50,0.868775939,0.869369018,1.010075034,101.2827495
51,0.238417962,0.238373555,0.255050948,101.2001091
52,3.477240299,3.476237375,3.515838739,101.0751244
53,0.620630315,0.620296344,0.665728524,101.0060471
54,1.911617244,1.91322601,2.216667497,101.1172694
55,0.94785038,0.965637404,1.115769825,101.0730892
56,0.244158507,0.244324802,0.251136674,101.0142127
57,0.267544026,0.279745866,0.260347685,100.8796034
58,0.23250371,0.233045999,0.335388368,100.7715231
59,0.317546274,0.317238976,0.351893228,100.6602063
60,0.227443207,0.228248569,0.272939402,100.5817578
61,1.092928129,1.08492035,1.193131651,100.4751367
62,2.045279723,2.040373157,2.412788795,100.3889441
63,2.427987216,2.426021362,2.669390583,100.3129897
64,0.712127539,0.68674293,0.843470518,100.2384013
65,0.226503858,0.226466433,0.253968913,100.1796424
66,0.342658697,0.342823442,0.290803907,100.1096262
67,0.238605004,0.238091439,0.282944438,100.0551136
68,0.240146456,0.24048329,0.429428356,100.0749868
69,1.781321661,1.774694898,1.953293293,100.1056466
70,0.239604943,0.239017951,0.302809195,100.0129108
71,5.952618025,5.946073609,5.476989279,99.9932239
72,0.816780081,0.819826665,0.716991598,100.0682787
73,0.843143594,0.829656186,0.658480511,100.1067807
74,0.68491138,0.685874832,0.630762059,100.1907401
75,0.328847393,0.342866829,0.261673867,100.2178052
76,0.256410685,0.256551051,0.2633208,100.2322122
77,3.56103829,3.531020147,3.74480038,100.1747345
78,1.680402409,1.681016693,1.997626131,100.0961492
79,0.55000023,0.562562062,0.611819417,100.1988114
80,3.189812868,3.191809324,3.60724552,100.2304857
81,0.653304785,0.653859992,0.435969642,100.1605584
82,0.588201915,0.590430839,0.627178264,100.0528025
83,1.693863555,1.695287294,1.965388842,100.0350718
84,0.851509236,0.855817758,0.691123444,99.97057014
85,0.227919151,0.228129157,0.27588681,99.89240307
86,0.72991921,0.732888711,0.317944028,99.76649793
87,1.945884948,1.989186796,2.363869325,99.72412767
88,2.104478519,2.098935724,2.225062797,99.64512046
89,0.270980828,0.269624859,0.31544183,99.63017551
90,0.779401373,0.778658249,0.713156617,99.64356559
91,0.536400029,0.535150295,0.546728933,99.5528413
92,0.397240482,0.395450376,0.444562575,99.47588358
93,1.100945598,1.101101087,1.067944163,99.4590578
94,0.267429909,0.267282583,0.344826208,99.4279082
95,0.613112903,0.611238599,0.496635402,99.46876762
96,4.059484268,4.072490354,3.676229119,99.51913363
97,2.06082388,2.063741285,1.675736706,99.5523291
98,6.576412025,6.587797112,5.28097096,99.61095803
99,0.715660409,0.692113624,0.579835611,99.72762527
100,3.206526817,3.217471977,2.71914371,99.88966846


==> data/priority.csv <==
index,actual,mlBest,mlWorst,estimated
1,0.021,0.024232581,0.01386,0.045941588
2,0.0270164,0.025797808,0.02394088,0.047022595
3,0.094302,0.089705128,0.02419906,0.043365097
4,0.0046016,0.005885424,0.034940215,0.045523001
5,0.0045715,0.005885424,0.04822606,3.290980444
6,0.0073188,0.007607947,0.070025427,3.290040055
7,0.172203,0.176069365,0.06133922,3.291613797
8,0.004964069,0.005699988,0.05905446,3.288124967
9,0.096052,0.089705128,0.0047059,3.288406532
10,0.0150472,0.015991142,0.042762692,3.296294775
11,0.0228493,0.021924108,0.054561439,3.294801113
12,0.002785391,0.003777483,0.02794282,3.292777681
13,0.014889748,0.065409046,0.011014458,3.297095756
14,0.2,0.186054765,0.01018438,3.304097267
15,0.0809991,0.08837533,0.03596187,3.306658727
16,0.021,0.02494694,0.022603356,3.310073887
17,0.223854,0.253091258,0.010169879,3.308432827
18,0.001038237,0.024232581,0.0464772,3.30587718
19,0.0795,0.078994641,0.0646984,3.302276926
20,0.0185518,0.018964191,0.081822945,3.301435701
21,0.045,0.039639674,0.03126136,3.302075483
22,0.0048561,0.005885424,0.00999074,3.300009688
23,0.011018492,0.011101379,0.00993082,3.296695015
24,0.0074103,0.007607947,0.037955296,3.291409155
25,0.0055289,0.00706953,0.007547225,3.289815355
26,0.0287503,0.03020502,0.0211869,3.29220142
27,0.25,0.26243977,0.093817729,3.310806543
28,0.0029443,0.004711457,0.03544712,3.312795
29,0.0404781,0.037739221,0.078906942,3.312841174
30,0.015887124,0.059315541,0.00798,3.315076631
31,0.167937,0.190433905,0.006544608,3.31509897
32,0.167631,0.205927604,0.072727973,3.315942303
33,0.0687873,0.09030307,0.03461053,3.313453791
34,0.0069686,0.011185477,0.02184768,3.315724619
35,0,0.008695605,0.02933198,3.31181786
36,0.042,0.049182819,0.00798,3.312612724
37,0.0171712,0.021151448,0.09329948,3.316232925
38,0.0232232,0.028702055,0.0224559,3.318908157
39,0,0.003837002,0.032455713,3.318477342
40,0.110634,0.119181426,0.103976596,3.318197166
41,0.028133745,0.087931612,0.002578704,3.327790412
42,0.1039269,0.093680488,0.13760996,3.329225478
43,0.01868,0.021151448,0.016920018,3.331396915
44,0.09522955,0.097669037,0.091485951,3.330319584
45,0.0215106,0.023270796,0.03115421,3.324225386
46,0.03904956,0.033317599,0.027461292,3.322241362
47,0.167775,0.169937023,0.007363953,3.326563515
48,0.0130524,0.012632924,0.04498944,3.324553546
49,0.02,0.018964191,0.035326504,3.326061812
50,0.021,0.024232581,0.01722,3.325820367
51,0.0094813,0.009415766,0.06263405,3.322633322
52,0.049211628,0.044866516,0.00987,3.324232825
53,0.084,0.085622097,0.0776037,3.345961791
54,0.021,0.024232581,0.0289422,3.35086629
55,0.021873536,0.016100349,0.02629402,3.352123262
56,0.006230036,0.007126467,0.030640646,3.351812462
57,0.0795,0.055296641,0.0795,3.350697273
58,0.0309949,0.026464153,0.03149066,3.353375609
59,0.0147081,0.013228939,0.030475008,3.354662662
60,0.0068683,0.008087549,0.01293996,3.349390302
61,0.021,0.024232581,0.0239526,3.349996901
62,0.0069705,0.00643639,0.025201131,3.353639124
63,0.0795,0.078994641,0.0795,3.349767102
64,0.0060424,0.005885424,0.06953952,3.350950646
65,0.0801,0.09363536,0.03681114,3.347690046
66,0.0079952,0.009269965,0.07807336,3.348060192
67,0.0087008,0.009415766,0.05399933,3.351708097
68,0.011723,0.011200466,0.010046513,3.352627009
69,0.0219076,0.021151448,0.017323528,3.350520784
70,0.2,0.227588336,0.073483674,3.356260626
71,0.106584,0.119181426,0.08921174,3.357604377
72,0.042,0.049182819,0.022176,3.370455179
73,0.0359716,0.036505598,0.05118861,3.368745006
74,0.0795,0.084502532,0.0795,3.371941363
75,0.0064313,0.007607947,0.123049221,3.371166228
76,0.223854,0.212951184,0.12198718,3.371396566
77,0.008051643,0.018964191,0.146998352,3.376881512
78,0.00625644,0.006341546,0.02593404,3.369635217
79,0.3,0.283303472,0.089694864,3.366305141
80,0.0239013,0.021151448,0.02616048,3.366112586
81,0.0169647,0.015991142,0.06155188,3.364614799
82,0.036061919,0.049182819,0.01302,3.367946477
83,0.003506,0.004727482,0.01093392,3.370079658
84,0.063042,0.070536515,0.01302,3.372727282
85,0.0032052,0.004727482,0.00295074,3.368981055
86,0.0253524,0.021924108,0.096256,3.373152275
87,0.0046076,0.005885424,0.02685276,3.371067761
88,0.0054672,0.005885424,0.0254625,3.369014663
89,0.0046883,0.005885424,0.004552818,3.375404413
90,0.1189298,0.118442524,0.02596444,3.379610229
91,0.048792,0.045098018,0.01969326,3.37932159
92,0.223854,0.212951184,0.011160463,3.381754277
93,0.0875055,0.095963555,0.092427518,3.37962772
94,0.0028149,0.004727482,0.0029146,3.381971876
95,0.02,0.012754461,0.0549118,3.38543233
96,0,0.004177658,0.077405051,3.391680038
97,0.0256356,0.03120044,0.023815656,3.399083385
98,0.0263727,0.033350445,0.116766126,3.398052085
99,0.167844,0.180590059,0.004819061,3.400597088
100,0.0795,0.084502532,0.064837,3.40690092


==> data/time.csv <==
index,actual-O,mlBest-O,mlWorst-O,actual,mlBest,mlWorst
1,1693078643,1693078821,1693074573,78643,78821,74573
2,1693078691,1693078856,1693075835,78691,78856,75835
3,1693078739,1693078920,1693073320,78739,78920,73320
4,1693078799,1693078850,1693072453,78799,78850,72453
5,1693078847,1693078841,1693075302,78847,78841,75302
6,1693078895,1693079260,1693074373,78895,79260,74373
7,1693078955,1693079034,1693071378,78955,79034,71378
8,1693078991,1693079026,1693071541,78991,79026,71541
9,1693079039,1693079063,1693074381,79039,79063,74381
10,1693079099,1693079109,1693071767,79099,79109,71767
11,1693079147,1693079192,1693071383,79147,79192,71383
12,1693079207,1693079238,1693074023,79207,79238,74023
13,1693079255,1693079646,1693075645,79255,79646,75645
14,1693079303,1693079590,1693070901,79303,79590,70901
15,1693079363,1693079583,1693074625,79363,79583,74625
16,1693079411,1693079641,1693073670,79411,79641,73670
17,1693079471,1693079636,1693074205,79471,79636,74205
18,1693079531,1693079685,1693071157,79531,79685,71157
19,1693079579,1693079603,1693074750,79579,79603,74750
20,1693079627,1693079640,1693072319,79627,79640,72319
21,1693079675,1693080011,1693074426,79675,80011,74426
22,1693079735,1693080014,1693074277,79735,80014,74277
23,1693079783,1693080050,1693073790,79783,80050,73790
24,1693079843,1693080051,1693072535,79843,80051,72535
25,1693079891,1693079980,1693075451,79891,79980,75451
26,1693079939,1693080046,1693073305,79939,80046,73305
27,1693079987,1693080002,1693072141,79987,80002,72141
28,1693080023,1693080174,1693071441,80023,80174,71441
29,1693080071,1693080177,1693073833,80071,80177,73833
30,1693080119,1693080215,1693073070,80119,80215,73070
31,1693080167,1693080238,1693075036,80167,80238,75036
32,1693080215,1693080214,1693075007,80215,80214,75007
33,1693080263,1693080197,1693073089,80263,80197,73089
34,1693080323,1693080082,1693072513,80323,80082,72513
35,1693080371,1693080041,1693073183,80371,80041,73183
36,1693080419,1693080494,1693073212,80419,80494,73212
37,1693080491,1693080551,1693071935,80491,80551,71935
38,1693080515,1693080519,1693071371,80515,80519,71371
39,1693080587,1693080622,1693074491,80587,80622,74491
40,1693080635,1693080650,1693073754,80635,80650,73754
41,1693080707,1693080662,1693071741,80707,80662,71741
42,1693080755,1693080635,1693071959,80755,80635,71959
43,1693080791,1693081105,1693071018,80791,81105,71018
44,1693080839,1693081119,1693070173,80839,81119,70173
45,1693080887,1693081156,1693077558,80887,81156,77558
46,1693080923,1693081083,1693073673,80923,81083,73673
47,1693080971,1693080948,1693076800,80971,80948,76800
48,1693081019,1693080820,1693072823,81019,80820,72823
49,1693081091,1693080931,1693072852,81091,80931,72852
50,1693081175,1693081311,1693069518,81175,81311,69518
51,1693081223,1693081194,1693070855,81223,81194,70855
52,1693081271,1693081060,1693070752,81271,81060,70752
53,1693081331,1693081113,1693073473,81331,81113,73473
54,1693081415,1693081116,1693073754,81415,81116,73754
55,1693081475,1693081068,1693070555,81475,81068,70555
56,1693081535,1693081186,1693072929,81535,81186,72929
57,1693081583,1693081610,1693068342,81583,81610,68342
58,1693081631,1693081720,1693072768,81631,81720,72768
59,1693081703,1693081638,1693072242,81703,81638,72242
60,1693081751,1693081787,1693074945,81751,81787,74945
61,1693081799,1693081812,1693072513,81799,81812,72513
62,1693081823,1693081695,1693075326,81823,81695,75326
63,1693081871,1693081617,1693071294,81871,81617,71294
64,1693081919,1693081702,1693070548,81919,81702,70548
65,1693081979,1693082130,1693072708,81979,82130,72708
66,1693082027,1693082149,1693070265,82027,82149,70265
67,1693082075,1693082174,1693072535,82075,82174,72535
68,1693082135,1693082257,1693072518,82135,82257,72518
69,1693082219,1693082249,1693073361,82219,82249,73361
70,1693082267,1693082318,1693072175,82267,82318,72175
71,1693082339,1693082712,1693072461,82339,82712,72461
72,1693082411,1693082805,1693075069,82411,82805,75069
73,1693082447,1693082721,1693077342,82447,82721,77342
74,1693082483,1693082714,1693072953,82483,82714,72953
75,1693082531,1693082748,1693072662,82531,82748,72662
76,1693082591,1693082748,1693071949,82591,82748,71949
77,1693082639,1693082676,1693075019,82639,82676,75019
78,1693082699,1693082743,1693073958,82699,82743,73958
79,1693082735,1693083067,1693071678,82735,83067,71678
80,1693082783,1693083134,1693072813,82783,83134,72813
81,1693082831,1693083184,1693072823,82831,83184,72823
82,1693082903,1693083153,1693072093,82903,83153,72093
83,1693082963,1693083188,1693074753,82963,83188,74753
84,1693083011,1693083151,1693073181,83011,83151,73181
85,1693083071,1693083103,1693074222,83071,83103,74222
86,1693083155,1693083535,1693074762,83155,83535,74762
87,1693083203,1693083534,1693078295,83203,83534,78295
88,1693083263,1693083517,1693071654,83263,83517,71654
89,1693083323,1693083514,1693071971,83323,83514,71971
90,1693083371,1693083511,1693074114,83371,83511,74114
91,1693083431,1693083505,1693074918,83431,83505,74918
92,1693083467,1693083536,1693075389,83467,83536,75389
93,1693083515,1693083934,1693073370,83515,83934,73370
94,1693083575,1693083718,1693071436,83575,83718,71436
95,1693083611,1693083728,1693069386,83611,83728,69386
96,1693083635,1693083645,1693073646,83635,83645,73646
97,1693083707,1693083765,1693071719,83707,83765,71719
98,1693083779,1693083751,1693071081,83779,83751,71081
99,1693083839,1693083860,1693071570,83839,83860,71570
100,1693083899,1693083924,1693073797,83899,83924,73797

